Secure Sum Outperforms Homomorphic Encryption in (Current) Collaborative Deep Learning

Deep learning (DL) approaches are achieving extraordinary results in a wide range of domains, but often require a massive collection of private data. Hence, methods for training neural networks on the joint data of different data owners, that keep each party's input confidential, are called for. We address a specific setting in federated learning, namely that of deep learning from horizontally distributed data with a limited number of parties, where their vulnerable intermediate results have to be processed in a privacy-preserving manner. This setting can be found in medical and healthcare as well as industrial applications. The predominant scheme for this is based on homomorphic encryption (HE), and it is widely considered to be without alternative. In contrast to this, we demonstrate that a carefully chosen, less complex and computationally less expensive secure sum protocol in conjunction with default secure channels exhibits superior properties in terms of both collusion-resistance and runtime. Finally, we discuss several open research questions in the context of collaborative DL, especially regarding privacy risks caused by joint intermediate results.

==> Secure Sum Outperforms Homomorphic Encryption in (Current) Collaborative Deep Learning_/runtimes.csv <==
n,LWE,HRES,SchUraAES,Non-Private,SUAkn2
3,0.48463648384,0.6350805416728,0.08470261745,0.031952112,0.07945208945
4,0.64602864512,0.8467307222304,0.1207686897,0.037602816,0.1067672817
5,0.8074208064,1.058380902788,0.1657645607,0.04325352,0.1482628007
6,0.96881296768,1.2700310833456,0.2129553227,0.048904224,0.1814521547
7,1.13020512896,1.4816812639032,0.2670232187,0.054554928,0.2302695227
8,1.29159729024,1.6933314444608,0.3237236946,0.060205632,0.2677180626
9,1.45298945152,1.9049816250184,0.3889760757,0.065856336,0.3259697397
10,1.6143816128,2.116631805576,0.4548166451,0.07150704,0.3673078451
11,1.77577377408,2.3282819861336,0.5308564967,0.077157744,0.4345968167
12,1.93716593536,2.5399321666912,0.6067277723,0.082808448,0.4807151003
13,2.09855809664,2.7515823472488,0.6926004068,0.088459152,0.5560866788
14,2.25995025792,2.9632325278064,0.7801055388,0.094109856,0.6085882908
15,2.4213424192,3.174882708364,0.8753219479,0.09976056,0.6915534679
16,2.58273458048,3.3865328889216,0.9724358209,0.105411264,0.7484132929
17,2.74412674176,3.5981830694792,1.082333672,0.111061968,0.844309736
18,2.90551890304,3.8098332500368,1.185325965,0.116712672,0.901797453
19,3.06691106432,4.0214834305944,1.305639187,0.122363376,1.006359091
20,3.2283032256,4.233133611152,1.419758399,0.12801408,1.069723199
21,3.38969538688,4.4447837917096,1.5459748,0.133664784,1.17843784
22,3.55108754816,4.6564339722672,1.683618209,0.139315488,1.260075617
23,3.71247970944,4.8680841528248,1.812205476,0.144966192,1.369410948
24,3.87387187072,5.0797343333824,1.954591907,0.150616896,1.450541219
25,4.035264032,5.29138451394,2.111637837,0.1562676,1.586585037
26,4.19665619328,5.5030346944976,2.258132764,0.161918304,1.666573276
27,4.35804835456,5.7146848750552,2.41414208,0.167569008,1.799830304
28,4.51944051584,5.9263350556128,2.570043689,0.173219712,1.883974697
29,4.68083267712,6.1379852361704,2.743278517,0.178870416,2.032707061
30,4.8422248384,6.349635416728,2.91497354,0.18452112,2.12739434
31,5.00361699968,6.5612855972856,3.075717626,0.190171824,2.261885786
32,5.16500916096,6.7729357778432,3.246593307,0.195822528,2.350503195
33,5.32640132224,6.9845859584008,3.434560832,0.201473232,2.510467904
34,5.48779348352,7.1962361389584,3.631478135,0.207123936,2.619876407
35,5.6491856448,7.407886319516,3.843026016,0.21277464,2.801671296
36,5.81057780608,7.6195365000736,4.066050066,0.218425344,2.931936018
37,5.97196996736,7.8311866806312,4.261969831,0.224076048,3.096352615
38,6.13336212864,8.0428368611888,4.448313571,0.229726752,3.184686499
39,6.29475428992,8.2544870417464,4.715647683,0.235377456,3.418767267
40,6.4561464512,8.466137222304,4.930883208,0.24102816,3.530742408
41,6.61753861248,8.6777874028616,5.170858569,0.246678864,3.735714249
42,6.77893077376,8.8894375834192,5.349034354,0.252329568,3.805379122
43,6.94032293504,9.1010877639768,5.593318136,0.257980272,4.012909208
44,7.10171509632,9.3127379445344,5.878158157,0.263630976,4.183987789
45,7.2631072576,9.524388125092,6.089735185,0.26928168,4.357060945
46,7.42449941888,9.7360383056496,6.344112471,0.274932384,4.492426263
47,7.58589158016,9.9476884862072,6.604788094,0.280583088,4.712847838
48,7.74728374144,10.1593386667648,6.856072932,0.286233792,4.83987018
49,7.90867590272,10.3709888473224,7.124389091,0.291884496,5.066182115
50,8.070068064,10.58263902788,7.408891795,0.2975352,5.221171795

==> runtimes.csv <==
n,LWE,HRES,SchUraAES,Non-Private,SUAkn2
3,0.48463648384,0.6350805416728,0.08470261745,0.031952112,0.07945208945
4,0.64602864512,0.8467307222304,0.1207686897,0.037602816,0.1067672817
5,0.8074208064,1.058380902788,0.1657645607,0.04325352,0.1482628007
6,0.96881296768,1.2700310833456,0.2129553227,0.048904224,0.1814521547
7,1.13020512896,1.4816812639032,0.2670232187,0.054554928,0.2302695227
8,1.29159729024,1.6933314444608,0.3237236946,0.060205632,0.2677180626
9,1.45298945152,1.9049816250184,0.3889760757,0.065856336,0.3259697397
10,1.6143816128,2.116631805576,0.4548166451,0.07150704,0.3673078451
11,1.77577377408,2.3282819861336,0.5308564967,0.077157744,0.4345968167
12,1.93716593536,2.5399321666912,0.6067277723,0.082808448,0.4807151003
13,2.09855809664,2.7515823472488,0.6926004068,0.088459152,0.5560866788
14,2.25995025792,2.9632325278064,0.7801055388,0.094109856,0.6085882908
15,2.4213424192,3.174882708364,0.8753219479,0.09976056,0.6915534679
16,2.58273458048,3.3865328889216,0.9724358209,0.105411264,0.7484132929
17,2.74412674176,3.5981830694792,1.082333672,0.111061968,0.844309736
18,2.90551890304,3.8098332500368,1.185325965,0.116712672,0.901797453
19,3.06691106432,4.0214834305944,1.305639187,0.122363376,1.006359091
20,3.2283032256,4.233133611152,1.419758399,0.12801408,1.069723199
21,3.38969538688,4.4447837917096,1.5459748,0.133664784,1.17843784
22,3.55108754816,4.6564339722672,1.683618209,0.139315488,1.260075617
23,3.71247970944,4.8680841528248,1.812205476,0.144966192,1.369410948
24,3.87387187072,5.0797343333824,1.954591907,0.150616896,1.450541219
25,4.035264032,5.29138451394,2.111637837,0.1562676,1.586585037
26,4.19665619328,5.5030346944976,2.258132764,0.161918304,1.666573276
27,4.35804835456,5.7146848750552,2.41414208,0.167569008,1.799830304
28,4.51944051584,5.9263350556128,2.570043689,0.173219712,1.883974697
29,4.68083267712,6.1379852361704,2.743278517,0.178870416,2.032707061
30,4.8422248384,6.349635416728,2.91497354,0.18452112,2.12739434
31,5.00361699968,6.5612855972856,3.075717626,0.190171824,2.261885786
32,5.16500916096,6.7729357778432,3.246593307,0.195822528,2.350503195
33,5.32640132224,6.9845859584008,3.434560832,0.201473232,2.510467904
34,5.48779348352,7.1962361389584,3.631478135,0.207123936,2.619876407
35,5.6491856448,7.407886319516,3.843026016,0.21277464,2.801671296
36,5.81057780608,7.6195365000736,4.066050066,0.218425344,2.931936018
37,5.97196996736,7.8311866806312,4.261969831,0.224076048,3.096352615
38,6.13336212864,8.0428368611888,4.448313571,0.229726752,3.184686499
39,6.29475428992,8.2544870417464,4.715647683,0.235377456,3.418767267
40,6.4561464512,8.466137222304,4.930883208,0.24102816,3.530742408
41,6.61753861248,8.6777874028616,5.170858569,0.246678864,3.735714249
42,6.77893077376,8.8894375834192,5.349034354,0.252329568,3.805379122
43,6.94032293504,9.1010877639768,5.593318136,0.257980272,4.012909208
44,7.10171509632,9.3127379445344,5.878158157,0.263630976,4.183987789
45,7.2631072576,9.524388125092,6.089735185,0.26928168,4.357060945
46,7.42449941888,9.7360383056496,6.344112471,0.274932384,4.492426263
47,7.58589158016,9.9476884862072,6.604788094,0.280583088,4.712847838
48,7.74728374144,10.1593386667648,6.856072932,0.286233792,4.83987018
49,7.90867590272,10.3709888473224,7.124389091,0.291884496,5.066182115
50,8.070068064,10.58263902788,7.408891795,0.2975352,5.221171795
